On the Chemical and Kinematic Consistency Between N-rich Metal-poor Field Stars and Enriched Populations in Globular Clusters

Interesting chemically peculiar field stars may reflect their stellar evolution history and their possible origin in a different environment from where they are found now, which is one of the most important research fields in Galactic archaeology. To explore this further, we have used the CN-CH bands around 4000 A to identify N-rich metal-poor field stars in LAMOST DR3. Here we expand our N-rich metal-poor field star sample to ~100 stars in LAMOST DR5, where 53 of them are newly found in this work. We investigate light elements of the common stars between our sample and APOGEE DR14. While Mg, Al, and Si abundances generally agree with the hypothesis that N-rich metal-poor field stars come from enriched populations in globular clusters, it is still inconclusive for C, N, and O. After integrating the orbits of our N-rich field stars and a control sample of normal metal-poor field stars, we find that N-rich field stars have different orbital parameter distributions compared to the control sample, specifically, apocentric distances, maximum vertical amplitude (Zmax), orbital energy, and z direction angular momentum (Lz). The orbital parameters of N-rich field stars indicate that most of them are inner-halo stars. The kinematics of N-rich field stars support their possible GC origin. The spatial and velocity distributions of our bona fide N-rich field star sample are important observational evidence to constrain simulations of the origin of these interesting objects.

==> table2.txt <==
1  & 13.155076 & 37.698769 & 0.23 & -1.06 & 1.02 & 0.35  & -0.02  & MR\\ 
2  & 245.556824 & 2.385621 & 0.19 & -1.05 & 1.00 & 0.47  & -0.02  & MR\\ 
3  & 268.058059 & 26.255920 & 0.05 & -1.11 & 0.96 & 0.42  & -0.02  & MR\\ 
4  & 58.123758 & 28.702921 & 0.42 & -1.04 & 1.07 & 0.58  & 0.04  & MR\\ 
5  & 286.798208 & 39.136639 & 0.27 & -0.95 & 1.00 & 0.42  & -0.02  & MR\\ 
6  & 285.305271 & 39.972211 & 0.15 & -0.98 & 1.07 & 0.30  & 0.05  & MR\\ 
7  & 324.343334 & 12.741764 & 0.08 & -1.08 & 0.90 & 0.47  & -0.03  & MR\\ 
8  & 58.221019 & 7.203154 & 0.15 & -1.04 & 1.01 & 0.28  & -0.01  & MR\\ 
9  & 236.200309 & 18.926903 & 0.21 & -1.04 & 1.02 & 0.45  & -0.01  & MR\\ 
10  & 285.184200 & 44.352280 & 0.26 & -1.03 & 1.02 & 0.41  & -0.02  & MR\\ 
11  & 342.199920 & 12.798311 & 0.12 & -1.00 & 1.03 & 0.24  & -0.01  & MR\\ 
12  & 314.750199 & 1.926393 & 0.29 & -1.02 & 1.06 & 0.42  & 0.02  & MR\\ 
13  & 315.913291 & 2.866725 & 0.39 & -1.00 & 0.99 & 0.52  & -0.05  & MR\\ 
14  & 124.936640 & 16.395891 & -0.05 & -1.13 & 1.01 & 0.30  & 0.01  & MR\\ 
15  & 69.680605 & -2.744776 & 0.26 & -1.00 & 1.00 & 0.38  & -0.03  & MR\\ 
16  & 100.373947 & 23.505917 & 0.24 & -1.01 & 1.05 & 0.56  & 0.04  & MR\\ 
17  & 197.834375 & 2.999973 & 0.44 & -1.02 & 0.95 & 0.76  & -0.06  & MR\\ 
18  & 143.803118 & 42.020969 & 0.07 & -1.09 & 0.95 & 0.45  & -0.02  & MR\\ 
19  & 175.739314 & 35.227389 & 0.22 & -1.09 & 0.93 & 0.52  & -0.09  & MR\\ 
20  & 140.205142 & 32.416518 & -0.05 & -1.13 & 1.02 & 0.33  & 0.04  & MR\\ 
21  & 260.961223 & 49.579740 & 0.14 & -1.06 & 1.01 & 0.25  & -0.03  & MR\\ 
22  & 126.054337 & 12.348258 & -0.08 & -1.10 & 0.87 & 0.31  & -0.10  & MR\\ 
23  & 115.750434 & 15.583606 & -0.03 & -1.12 & 0.99 & 0.36  & 0.04  & MR\\ 
24  & 188.059076 & 46.949296 & 0.32 & -1.04 & 1.06 & 0.50  & 0.03  & MR\\ 
25  & 180.266674 & -0.975184 & 0.40 & -0.97 & 0.97 & 0.65  & -0.05  & MR\\ 
26  & 208.122294 & 28.776737 & -0.05 & -1.12 & 0.97 & 0.34  & 0.01  & MR\\ 
27  & 255.591906 & 13.793537 & 0.35 & -1.01 & 0.98 & 0.48  & -0.05  & MR\\ 
28  & 145.221221 & 25.741508 & 0.20 & -1.00 & 1.03 & 0.35  & 0.00  & MR\\ 
29  & 284.112850 & 42.925219 & 0.09 & -1.08 & 0.92 & 0.48  & 0.00  & MR\\ 
30  & 258.915498 & -0.867714 & 0.09 & -1.07 & 1.01 & 0.38  & -0.01  & MR\\ 
31  & 13.155087 & 37.698780 & 0.19 & -1.05 & 0.99 & 0.31  & -0.04  & MR\\ 
32  & 192.855995 & 42.980711 & 0.89 & -0.72 & 1.06 & 1.05  & 0.02  & MR\\ 
33  & 190.183702 & 23.307881 & 0.12 & -1.08 & 1.03 & 0.50  & 0.04  & MR\\ 
34  & 144.722438 & 29.003287 & 0.05 & -1.11 & 0.98 & 0.34  & -0.04  & MR\\ 
35  & 238.425295 & 37.116474 & 0.10 & -1.11 & 0.99 & 0.47  & 0.01  & MR\\ 
36  & 272.312586 & 18.683633 & 0.24 & -1.05 & 0.93 & 0.37  & -0.11  & MR\\ 
37  & 285.184417 & 44.352450 & 0.31 & -1.02 & 1.01 & 0.44  & -0.02  & MR\\ 
38  & 122.120480 & 1.946907 & -0.06 & -1.07 & 0.90 & 0.34  & -0.08  & MP\\ 
39  & 4.672572 & 5.931023 & 0.07 & -1.08 & 0.91 & 0.50  & 0.01  & MP\\ 
40  & 131.897550 & 39.826150 & 0.19 & -1.04 & 0.90 & 0.41  & -0.09  & MP\\ 
41  & 197.656039 & -6.979531 & -0.01 & -1.12 & 0.92 & 0.42  & 0.01  & MP\\ 
42  & 187.243568 & 10.160491 & 0.14 & -1.10 & 0.96 & 0.46  & -0.02  & MP\\ 
43  & 285.906499 & 46.007898 & 0.04 & -1.09 & 0.87 & 0.45  & -0.09  & MP\\ 
44  & 287.872740 & 46.437222 & 0.08 & -1.09 & 0.94 & 0.40  & -0.05  & MP\\ 
45  & 324.952848 & 10.529565 & 0.13 & -1.08 & 0.97 & 0.36  & -0.01  & MP\\ 
46  & 205.376603 & 15.485927 & 0.27 & -0.99 & 1.01 & 0.48  & 0.02  & MP\\ 
47  & 219.400627 & 2.712212 & 0.10 & -0.97 & 0.93 & 0.32  & -0.08  & MP\\ 
48  & 97.623779 & 52.121669 & 0.09 & -1.09 & 1.02 & 0.35  & 0.04  & MP\\ 
49  & 239.916920 & 32.446199 & 0.06 & -1.05 & 0.98 & 0.26  & -0.02  & MP\\ 
50  & 124.289586 & 16.881133 & 0.22 & -1.08 & 1.00 & 0.50  & 0.01  & MP\\ 
51  & 268.917218 & 15.243525 & -0.09 & -1.11 & 0.96 & 0.32  & -0.00  & MP\\ 
52  & 214.054033 & -2.145359 & -0.02 & -1.09 & 0.98 & 0.25  & -0.00  & MP\\ 
53  & 268.834347 & 5.638831 & 0.23 & -1.01 & 1.04 & 0.45  & 0.04  & MP\\ 
54  & 238.492987 & 43.557804 & 0.20 & -1.07 & 0.90 & 0.41  & -0.10  & MP\\ 
55  & 203.112046 & 34.644185 & 0.28 & -1.03 & 0.93 & 0.62  & -0.06  & MP\\ 
56  & 233.551930 & 0.326274 & 0.42 & -1.03 & 1.03 & 0.76  & 0.04  & MP\\ 
57  & 236.324083 & 11.185963 & -0.24 & -1.12 & 0.89 & 0.19  & -0.06  & MP\\ 
58  & 258.215699 & 8.130489 & 0.16 & -1.05 & 0.96 & 0.38  & -0.02  & MP\\ 
59  & 262.472457 & 40.328890 & -0.11 & -1.11 & 0.95 & 0.27  & -0.03  & MP\\ 
60  & 255.441439 & 22.981747 & 0.28 & -1.03 & 0.95 & 0.55  & -0.04  & MP\\ 
61  & 253.944309 & 21.655845 & 0.25 & -1.03 & 0.97 & 0.55  & -0.02  & MP\\ 
62  & 278.007834 & 35.834333 & -0.05 & -1.10 & 0.97 & 0.35  & -0.00  & MP\\ 
63  & 285.906713 & 46.007797 & -0.05 & -1.10 & 0.86 & 0.36  & -0.10  & MP\\ 
64  & 252.464389 & 34.182806 & -0.05 & -1.11 & 0.94 & 0.36  & -0.03  & MP\\ 
65  & 260.907233 & 25.285865 & -0.13 & -1.12 & 0.89 & 0.30  & -0.03  & MP\\ 


==> table3.txt <==
1  & 260.961223 & 49.579740 & 4530.12 & 1.33 & -1.32 & -206.85 & 11.81 & 5.08  & Paper II\\ 
2  & 272.312586 & 18.683633 & 4588.16 & 1.56 & -1.18 & -109.06 & 12.86 & 5.88  & Paper II\\ 
3  & 126.054337 & 12.348258 & 5111.33 & 2.62 & -1.25 & -137.34 & 14.00 & 3.98  & Paper II\\ 
4  & 13.155076 & 37.698769 & 4519.03 & 1.29 & -1.10 & -1.31 & 11.08 & 3.73  & Paper II\\ 
5  & 58.123758 & 28.702921 & 4701.16 & 1.42 & -1.01 & 20.94 & 14.23 & 11.73  & Paper II\\ 
6  & 255.591906 & 13.793537 & 4377.65 & 1.18 & -1.29 & -45.36 & 12.39 & 6.44  & Paper II\\ 
7  & 145.221221 & 25.741508 & 4283.26 & 1.05 & -1.14 & 202.68 & 12.07 & 6.06  & Paper II\\ 
8  & 268.058059 & 26.255920 & 5065.61 & 2.78 & -1.28 & -288.09 & 13.53 & 2.68  & Paper II\\ 
9  & 58.221019 & 7.203154 & 4385.93 & 1.17 & -1.20 & 35.11 & 13.63 & 9.98  & Paper II\\ 
10  & 286.798208 & 39.136639 & 4285.58 & 1.10 & -1.07 & -320.07 & 12.33 & 6.01  & Paper II\\ 
11  & 285.305271 & 39.972211 & 4285.10 & 1.13 & -1.05 & -173.43 & 13.15 & 8.18  & Paper II\\ 
12  & 238.425295 & 37.116474 & 5081.74 & 2.74 & -1.04 & -138.46 & 14.01 & 3.42  & Paper II\\ 
13  & 245.556824 & 2.385621 & 4885.94 & 2.22 & -1.32 & -74.20 & 13.93 & 5.58  & Paper II\\ 
14  & 197.834375 & 2.999973 & 4955.84 & 2.35 & -1.25 & 22.19 & 13.48 & 4.22  & Paper II\\ 
15  & 285.184200 & 44.352280 & 4660.97 & 1.56 & -1.30 & -224.30 & 12.76 & 6.08  & Paper II\\ 
16  & 324.343334 & 12.741764 & 5183.55 & 2.82 & -1.00 & -89.34 & 13.14 & 2.01  & Paper II\\ 
17  & 342.199920 & 12.798311 & 4438.42 & 1.25 & -1.32 & -210.48 & 13.18 & 10.27  & Paper II\\ 
18  & 236.200309 & 18.926903 & 4813.12 & 2.20 & -1.05 & 49.70 & 13.07 & 3.68  & Paper II\\ 
19  & 100.373947 & 23.505917 & 4953.65 & 1.77 & -1.02 & 51.64 & 12.78 & 4.32  & Paper II\\ 
20  & 284.112850 & 42.925219 & 5206.25 & 2.80 & -1.39 & -102.15 & nan & nan  & Paper II\\ 
21  & 314.750199 & 1.926393 & 4616.45 & 1.74 & -1.13 & -146.84 & 14.18 & 9.08  & Paper II\\ 
22  & 175.739314 & 35.227389 & 4922.79 & 2.17 & -1.20 & -179.50 & 12.52 & 3.32  & Paper II\\ 
23  & 124.936640 & 16.395891 & 5018.29 & 2.24 & -1.04 & 108.17 & 15.73 & 14.29  & Paper II\\ 
24  & 115.750434 & 15.583606 & 5149.64 & 2.21 & -1.09 & -150.54 & 11.92 & 2.78  & Paper II\\ 
25  & 315.913291 & 2.866725 & 4602.11 & 1.31 & -1.19 & -66.16 & 13.64 & 12.05  & Paper II\\ 
26  & 188.059076 & 46.949296 & 4717.71 & 1.51 & -1.07 & -113.67 & 13.37 & 9.51  & Paper II\\ 
27  & 69.680605 & -2.744776 & 4440.35 & 1.17 & -1.02 & 112.29 & nan & nan  & Paper II\\ 
28  & 13.155087 & 37.698780 & 4523.43 & 1.27 & -1.11 & 1.48 & 11.08 & 3.83  & Paper II\\ 
29  & 208.122294 & 28.776737 & 5120.70 & 2.69 & -1.13 & -71.31 & 14.58 & 4.73  & Paper II\\ 
30  & 258.915498 & -0.867714 & 4904.53 & 1.90 & -1.11 & 52.82 & 14.10 & 5.88  & Paper II\\ 
31  & 192.855995 & 42.980711 & 4672.15 & 1.86 & -1.03 & -103.48 & 12.85 & 5.09  & Paper II\\ 
32  & 140.205142 & 32.416518 & 5100.68 & 2.70 & -1.12 & -9.19 & 12.19 & 1.66  & Paper II\\ 
33  & 143.803118 & 42.020969 & 5104.77 & 2.78 & -1.15 & 138.41 & 15.19 & 6.00  & Paper II\\ 
34  & 190.183702 & 23.307881 & 5074.91 & 2.76 & -1.09 & -5.98 & 13.65 & 2.97  & Paper II\\ 
35  & 285.184417 & 44.352450 & 4629.44 & 1.43 & -1.30 & -226.13 & 12.76 & 7.11  & Paper II\\ 
36  & 144.722438 & 29.003287 & 4901.83 & 2.13 & -1.23 & 30.93 & 13.64 & 5.53  & Paper II\\ 
37  & 180.266674 & -0.975184 & 4835.22 & 1.96 & -1.24 & 134.60 & 12.05 & 3.22  & Paper II\\ 
38  & 258.215699 & 8.130489 & 4530.73 & 1.09 & -1.75 & -125.03 & 12.57 & 8.52  & Paper II\\ 
39  & 4.672572 & 5.931023 & 5168.93 & 2.78 & -1.50 & -166.87 & 15.71 & 7.71  & Paper II\\ 
40  & 253.944309 & 21.655845 & 4717.13 & 1.68 & -1.45 & -151.44 & 14.43 & 12.59  & Paper II\\ 
41  & 252.464389 & 34.182806 & 5011.38 & 2.23 & -1.52 & -140.41 & 13.48 & 4.54  & Paper II\\ 
42  & 287.872740 & 46.437222 & 4792.35 & 1.73 & -1.70 & -332.51 & 13.11 & 6.60  & Paper II\\ 
43  & 131.897550 & 39.826150 & 4463.30 & 1.04 & -1.73 & 88.26 & 13.67 & 16.81  & Paper II\\ 
44  & 205.376603 & 15.485927 & 4417.64 & 0.98 & -1.51 & -77.03 & nan & nan  & Paper II\\ 
45  & 124.289586 & 16.881133 & 4694.15 & 1.64 & -1.51 & 129.70 & 13.04 & 6.68  & Paper II\\ 
46  & 260.907233 & 25.285865 & 5143.52 & 2.55 & -1.47 & -100.55 & 12.99 & 2.74  & Paper II\\ 
47  & 214.054033 & -2.145359 & 4671.02 & 1.50 & -1.58 & 79.75 & 12.06 & 4.84  & Paper II\\ 
48  & 255.441439 & 22.981747 & 4662.76 & 1.51 & -1.47 & 59.14 & 14.37 & 14.48  & Paper II\\ 
49  & 285.906713 & 46.007797 & 5026.27 & 2.14 & -1.70 & -369.83 & 13.44 & 5.03  & Paper II\\ 
50  & 262.472457 & 40.328890 & 4917.29 & 1.98 & -1.61 & -282.76 & 14.43 & 9.05  & Paper II\\ 
51  & 268.917218 & 15.243525 & 5032.12 & 2.35 & -1.53 & -170.36 & 13.82 & 4.34  & Paper II\\ 
52  & 285.906499 & 46.007898 & 5033.53 & 2.15 & -1.67 & -377.60 & 13.44 & 4.98  & Paper II\\ 
53  & 324.952848 & 10.529565 & 4552.70 & 1.38 & -1.45 & -112.50 & 12.31 & 5.60  & Paper II\\ 
54  & 219.400627 & 2.712212 & 4258.69 & 0.73 & -1.44 & -43.00 & 11.59 & 6.62  & Paper II\\ 
55  & 278.007834 & 35.834333 & 4970.83 & 2.10 & -1.48 & -166.09 & 13.90 & 5.79  & Paper II\\ 
56  & 203.112046 & 34.644185 & 4838.92 & 1.79 & -1.61 & -59.08 & nan & nan  & Paper II\\ 
57  & 238.492987 & 43.557804 & 4422.24 & 0.86 & -1.74 & -186.79 & 12.83 & 12.98  & Paper II\\ 
58  & 197.656039 & -6.979531 & 5173.49 & 2.75 & -1.40 & -12.78 & 14.45 & 4.39  & Paper II\\ 
59  & 97.623779 & 52.121669 & 4624.59 & 1.43 & -1.56 & -86.51 & nan & nan  & Paper II\\ 
60  & 187.243568 & 10.160491 & 4780.69 & 1.75 & -1.53 & 103.17 & 16.39 & 27.55  & Paper II\\ 
61  & 268.834347 & 5.638831 & 4297.45 & 0.73 & -1.60 & -79.59 & 12.32 & 8.23  & Paper II\\ 
62  & 122.120480 & 1.946907 & 4984.40 & 2.07 & -1.53 & 127.52 & 12.87 & 4.14  & Paper II\\ 
63  & 239.916920 & 32.446199 & 4375.93 & 0.79 & -1.76 & -153.47 & 12.26 & 9.56  & Paper II\\ 
64  & 236.324083 & 11.185963 & 5079.32 & 2.28 & -1.71 & -67.34 & 14.17 & 6.87  & Paper II\\ 
65  & 233.551930 & 0.326274 & 4820.93 & 1.77 & -1.59 & -53.02 & 12.76 & 5.05  & Paper II\\ 
66  & 247.988815 & 39.067295 & 4602.00 & 1.27 & -1.32 & -70.40  & 12.97 & 5.74  & Paper I\\ 
67  & 317.852325 & -2.385546 & 5005.00 & 1.87 & -1.09 & 9.00  & 13.06 & 4.38  & Paper I\\ 
68  & 13.926791 & 18.720631 & 4471.00 & 0.92 & -1.74 & -113.90  & 13.19 & 3.91  & Paper I\\ 
69  & 150.981537 & 1.298311 & 4931.00 & 2.02 & -1.75 & 224.20  & 12.22 & 2.34  & Paper I\\ 
70  & 158.460419 & 9.146506 & 4910.00 & 2.14 & -1.18 & 60.00  & 12.25 & 2.51  & Paper I\\ 
71  & 179.382217 & 15.071224 & 5015.00 & 2.23 & -1.32 & 63.90  & 12.69 & 3.08  & Paper I\\ 
72  & 200.881348 & 49.520660 & 4729.00 & 1.80 & -1.30 & 93.60  & 12.00 & 3.67  & Paper I\\ 
73  & 205.888641 & 38.860329 & 4882.00 & 2.16 & -1.14 & 15.50  & 12.79 & 3.28  & Paper I\\ 
74  & 36.148453 & 28.035597 & 4954.00 & 2.32 & -1.02 & 0.70  & 13.44 & 3.95  & Paper I\\ 
75  & 143.181839 & 26.409727 & 5128.00 & 2.60 & -1.52 & 124.40  & 14.19 & 4.82  & Paper I\\ 
76  & 1.827173 & 3.286318 & 4885.00 & 2.34 & -1.06 & 36.70  & 12.93 & 2.84  & Paper I\\ 
77  & 22.719145 & -0.572340 & 4860.00 & 1.60 & -1.32 & -232.50  & 15.02 & 11.35  & Paper I\\ 
78  & 8.047475 & 38.805752 & 4410.00 & 1.13 & -1.40 & -145.90  & 9.95 & 1.77  & Paper I\\ 
79  & 161.367828 & 31.085417 & 5008.00 & 2.66 & -1.03 & 23.50  & 15.00 & 6.11  & Paper I\\ 
80  & 134.988876 & 1.055260 & 5015.00 & 2.31 & -1.51 & 173.20  & 13.79 & 4.50  & Paper I\\ 
81  & 210.069275 & 19.893129 & 5146.00 & 2.59 & -1.45 & 79.50  & 13.53 & 3.14  & Paper I\\ 
82  & 195.094070 & -7.636771 & 4950.00 & 2.03 & -1.03 & 10.50  & 12.59 & 3.93  & Paper I\\ 
83  & 215.113953 & 34.304901 & 4875.00 & 2.17 & -1.06 & -102.70  & 12.68 & 2.62  & Paper I\\ 
84  & 249.106400 & 25.974588 & 4475.00 & 1.54 & -1.08 & -175.40  & 12.85 & 3.70  & Paper I\\ 
85  & 248.879120 & 28.755642 & 4906.00 & 2.15 & -1.37 & -83.20  & 13.58 & 4.90  & Paper I\\ 
86  & 239.791901 & 10.020472 & 4987.00 & 2.47 & -1.13 & -160.40  & 14.10 & 5.07  & Paper I\\ 
87  & 194.052505 & 28.067139 & 4828.00 & 1.97 & -1.38 & -68.20  & 14.46 & 7.30  & Paper I\\ 
88  & 244.844238 & 9.523706 & 4892.00 & 2.22 & -1.09 & -143.80  & 13.16 & 2.91  & Paper I\\ 
89  & 286.798645 & 39.137039 & 4364.00 & 1.27 & -1.03 & -310.00  & 12.33 & 4.05  & Paper I\\ 
90  & 353.458679 & 0.427763 & 4943.00 & 2.18 & -1.41 & -81.30  & 13.61 & 4.76  & Paper I\\ 
91  & 127.386940 & 42.489029 & 4374.00 & 0.65 & -1.57 & 205.00  & 12.43 & 5.46  & Paper I\\ 
92  & 46.639050 & 27.660536 & 4506.00 & 1.14 & -1.69 & 80.80  & 12.48 & 3.03  & Paper I\\ 
93  & 162.746933 & 50.918812 & 4625.00 & 1.63 & -1.14 & 13.30  & 12.98 & 3.80  & Paper I\\ 
94  & 166.054535 & 8.444023 & 5075.00 & 2.79 & -1.10 & 51.00  & 14.44 & 2.15  & Paper I\\ 
95  & 54.137043 & 42.413292 & 5132.00 & 2.83 & -1.54 & -13.20  & 14.68 & 4.19  & Paper I\\ 
96  & 203.112045 & 34.644184 & 4875.00 & 1.80 & -1.58 & -54.30  & 11.02 & 1.76  & Paper I\\ 
97  & 222.293640 & 10.045577 & 4730.00 & 1.79 & -1.23 & -60.40  & 13.12 & 3.24  & Paper I\\ 
98  & 199.145416 & 10.957638 & 4545.00 & 1.11 & -1.09 & 95.40  & 10.59 & 2.05  & Paper I\\ 
99  & 193.022156 & 37.185978 & 4722.00 & 1.65 & -1.30 & 49.90  & 15.30 & 9.99  & Paper I\\ 
100  & 170.934387 & 41.185570 & 4439.00 & 0.96 & -1.73 & -69.40  & 12.45 & 2.54  & Paper I\\ 
101  & 236.181000 & 14.625062 & 4375.00 & 0.95 & -1.46 & 39.30  & 11.16 & 1.98  & Paper I\\ 
102  & 183.759735 & 29.800291 & 4991.00 & 2.38 & -1.32 & 89.60  & 13.46 & 3.92  & Paper I\\ 
103  & 243.371750 & 12.343786 & 4763.00 & 1.81 & -1.32 & -57.10  & 12.88 & 5.15  & Paper I\\ 
104  & 261.847748 & 18.452803 & 4889.00 & 1.98 & -1.42 & -95.50  & 14.22 & 8.17  & Paper I\\ 
105  & 281.392273 & 59.767643 & 4903.00 & 1.99 & -1.59 & -18.10  & 14.16 & 6.21  & Paper I\\ 
106  & 238.253998 & 19.203482 & 4621.00 & 1.29 & -1.12 & -19.90  & 13.13 & 6.72  & Paper I\\ 
